VTR-Bench: A Systematic Benchmark for Evaluating Visual Text Rendering in Video Generation

Recent video generation models can produce highly realistic videos from natural language instructions, with visual quality approaching cinematic standards. Existing evaluation benchmarks, however, predominantly assess visual quality, aesthetic appeal and physical plausibility, while paying limited attention to text, an essential medium for conveying information in everyday scenes. A generated video may appear visually compelling and feature lifelike subjects, yet still render the text within the scene incorrectly. To address this overlooked dimension, we introduce \textbf{VTR-Bench}, a systematic benchmark for evaluating the \textbf{V}isual \textbf{T}ext \textbf{R}endering capabilities of video generation models. VTR-Bench situates text within concrete application scenarios, such as advertisements and scientific videos, with 300 carefully constructed prompts spanning five scenario categories. We develop an automated evaluation pipeline with human alignments that separately assesses text fidelity through carrier-specific transcription and scene and motion requirements through a prompt-specific chain of query. Beyond evaluation, we introduce a \textbf{Keyframe-Guided Agentic Framework} in which a Director agent coordinates image and video generation with visual evaluation, guiding iterative refinement and candidate selection through visual feedback. Experiments on 11 state-of-the-art models reveal widespread difficulties in accurately rendering scene text, with the best-performing model recording an overall word error rate (WER) of 0.250. We further analyze text rendering failures to characterize the challenges faced by current video generation models. These findings highlight visual text rendering as a key challenge for video generation and demonstrate a practical path toward improvement. Code is available at https://github.com/hardenyu21/VTR-Bench.

==> Sections/Appendix/prompts/construction_output_format.json <==
{
  "cases": [
    {
      "case_id": "[INPUT CASE_ID]",
      "scene_type": "[SCENE TYPE]",
      "title_en": "[ENGLISH TITLE]",
      "domain": "[DOMAIN]",
      "scene_en": "[SETTING, ENTITIES, AND CARRIERS]",
      "action_en": "[ACTIVITY AND INTERACTIONS]",
      "novelty_rationale": "[DISTINCTIVE SCENE AND TEXTUAL CONTENT]",
      "required_text": [
        {
          "carrier": "[TEXT CARRIER DESCRIPTION]",
          "language": "[VISIBLE LANGUAGE]",
          "verbatim": "[EXACT VISIBLE STRING]",
          "role_class": "[semantic_anchor | supporting_information | compact_label]",
          "form": "[TEXTUAL FORM]",
          "role": "[FUNCTION OF THE TEXT WITHIN THE SCENE]"
        }
      ]
    }
  ]
}


==> Sections/Appendix/prompts/construction_system_refined.txt <==
You are a scene designer who constructs text-rich video generation prompts for VTR-Bench. Your task is to turn each accepted scene seed into a complete scene description in which visible writing serves the depicted activity.

You receive:
- A scene category and a human-screened scene seed.
- The core setting, event, textual purpose, and candidate carriers.
- Case-specific text-length ranges and a maximum number of text groups.

Your task is to:
1. Develop the supplied seed into a concrete scene with specific objects, intrinsic actions, and fictional identities where appropriate.
2. Compose original visible text that supports the activity, and assign each text group to a natural carrier.
3. Specify each group's exact wording and semantic role, distinguishing the main textual anchor from supporting information and compact labels.

Category requirements:
- Advertising: use fictional identities and informative product copy.
- Science: connect a complete explanation or derivation with evidence and interpretation.
- User interfaces: describe one credible interface for a specific task.
- Culture: embed writing in a practice, performance, transmission, or authorship.
- Daily life: describe personal, household, family, or friend activities.

Construction requirements:
- Preserve the supplied scene, activity, and purpose. Each seed must yield an independent case with its own setting and original writing.
- Build textual complexity through meaningful prose, data, instructions, formulas, dialogue, annotations, specifications, or records.
- Use spatially coherent text groups. Prefer two or three when appropriate; one information-rich carrier is also allowed. Respect the supplied maximum and text-length constraints.
- Keep the writing internally consistent and relevant to the action. Do not add carriers merely to distribute words or make text artificially small.
- Assign exactly one group the role semantic_anchor. Other groups may be supporting_information or compact_label.
- Describe what exists and happens in the scene. Exclude camera plans, video duration, rendering settings, benchmark terminology, and production instructions, including subtitles, credits, end cards, montage, or split-screen directives.
- Keep scene and action fields as descriptive prose. Store exact visible strings in required_text rather than repeating or serializing them in those fields.
- Preserve visible strings in their original language. Do not return word_units.

{OUTPUT_FORMAT}

Return one valid JSON object with a cases array containing every requested case. Preserve each case_id exactly. Do not include explanations, Markdown, or code fences.


==> Sections/Appendix/prompts/visual_review_output_format.txt <==
{
  "model_saw_three_distinct_images": true,
  "best_image_index": 1,
  "per_image": [
    {
      "image_index": 1,
      "scene_match": "pass|partial|fail",
      "text_layout": "readable|borderline|too_dense|too_sparse",
      "visual_integrity": "pass|minor_issue|fail",
      "notes": "[IMAGE-GROUNDED EVIDENCE]"
    },
    {
      "image_index": 2,
      "scene_match": "pass|partial|fail",
      "text_layout": "readable|borderline|too_dense|too_sparse",
      "visual_integrity": "pass|minor_issue|fail",
      "notes": "[IMAGE-GROUNDED EVIDENCE]"
    },
    {
      "image_index": 3,
      "scene_match": "pass|partial|fail",
      "text_layout": "readable|borderline|too_dense|too_sparse",
      "visual_integrity": "pass|minor_issue|fail",
      "notes": "[IMAGE-GROUNDED EVIDENCE]"
    }
  ],
  "repeated_issue_attributable_to_prompt": false,
  "verdict": "pass|revise",
  "issue_types": [],
  "cross_image_evidence": "[REPEATED EVIDENCE, OR EMPTY]",
  "revision_summary": "[CHANGES AND RATIONALE, OR EMPTY]",
  "revised_prompt_en": "[COMPLETE REPLACEMENT PROMPT, OR EMPTY]"
}

Allowed issue_types (zero or more):
scene_mismatch, carrier_missing, carrier_too_small,
text_too_sparse, text_too_dense, weak_text_hierarchy,
text_detached_from_action, carrier_conflict,
composition_overcrowded, prompt_contradiction,
repeated_visual_corruption, other_prompt_structure.


==> Sections/Appendix/prompts/visual_review_system_refined.txt <==
You are a visual reviewer assessing whether a video generation prompt describes a coherent scene that naturally accommodates its required text.

You receive:
- Three independent reference images, the prompt, scene category, and required text targets.
- The current review round and a maximum of three rounds.

Your task is to:
1. Inspect all three images jointly for scene coherence, carrier organization, and the relationship between writing and action. Images have equal status and are diagnostic references, not video-conditioning inputs.
2. Identify recurring structural problems attributable to the prompt.
3. Return a verdict and, when justified and another round is available, a complete revised prompt.

Review criteria:
- The scene is specific and believable, not a generic poster, document wall, slide, dashboard, or flat typography sheet.
- Every required text group has a plausible physical or interface carrier.
- Important writing occupies sufficient image area at a human-readable scale. The hierarchy distinguishes the semantic anchor and supporting information, avoiding oversized words or uniformly microscopic text.
- Writing supports the activity and makes relationships such as evidence and conclusion, identity and specification, or message and action understandable.
- People, objects, and decoration do not consistently overwhelm the carriers.

Decision rules:
- Return revise only if the same structural problem occurs in at least two images and can reasonably be attributed to the prompt. Otherwise return pass.
- Spelling errors, missing letters, malformed glyphs, incorrect formula characters, and inaccurate wording are not grounds for revision.
- An isolated anatomy, object, layout, or typography failure is insufficient. Do not simplify benchmark requirements to accommodate the generator.

Revision constraints:
- Preserve the domain, core scene, activity, semantic relationships, and every required carrier, role_class, and verbatim string.
- Include every verbatim string exactly once in revised_prompt_en.
- Change only scene wording, spatial relationships, carrier prominence and scale, visual hierarchy, or actions that reveal textual relationships.
- Keep the prompt content-only: no duration, timestamps, shot lists, camera or lens instructions, depth of field, resolution, coordinates, screen percentages, font-size numbers, planners, orchestration, captions, subtitles, credits, end cards, or evaluator instructions.
- For pass, leave revised_prompt_en empty. On the final round, report unresolved problems but leave revised_prompt_en empty even for revise.

{OUTPUT_FORMAT}

Return JSON only. Include three per_image entries indexed 1, 2, and 3. For revise, set repeated_issue_attributable_to_prompt=true and provide cross-image evidence. The best_image_index is diagnostic and does not override joint review.

